Benchmarking Deep Spiking Neural Networks on Neuromorphic Hardware

With more and more event-based neuromorphic hardware systems being developed at universities and in industry, there is a growing need for assessing their performance with domain specific measures. In this work, we use the methodology of converting pre-trained non-spiking to spiking neural networks to evaluate the performance loss and measure the energy-per-inference for three neuromorphic hardware systems (BrainScaleS, Spikey, SpiNNaker) and common simulation frameworks for CPU (NEST) and CPU/GPU (GeNN). For analog hardware we further apply a re-training technique known as hardware-in-the-loop training to cope with device mismatch. This analysis is performed for five different networks, including three networks that have been found by an automated optimization with a neural architecture search framework. We demonstrate that the conversion loss is usually below one percent for digital implementations, and moderately higher for analog systems with the benefit of much lower energy-per-inference costs.

==> media/ReLUvsSoftmax/SimpleMnist_softmax.csv <==
412.7, 474.1, 538.8, 627.5, 639.2, 676.7, 1211.5, 1213.3, 1215.7, 1217.9, 1219.5, 1221.2, 1222.7, 1224.3, 1226, 1227.5, 1229.2, 1231.5, 1233.2, 1235.1, 1236.5, 1238, 1239.7, 1241.3, 1242.9, 1244.5, 1245.9, 1247.4, 1249.3, 1251.1, 1252.7, 1254.2, 1255.8, 1257.5, 1259.3, 1260.9, 1262.4, 1263.8, 1265.3, 1266.9, 1268.6, 1270.1, 1271.6, 1273, 1274.5, 1276.1, 1277.6, 1279.1, 1280.6, 1282, 1283.6, 1285.3, 1286.9, 1288.7, 1290.3, 1292.2, 1294, 1295.6, 1297.3, 1299, 1300.7, 1302.3, 1303.8, 1305.3, 1306.8, 1308.4, 1310.2, 1311.6, 1313.1, 1314.6, 1316.1, 1317.7, 1319.5, 1321.1, 1322.7, 1324.4, 1326, 1327.6, 1329.1, 1330.7, 1332.4, 1334.2, 1336.1, 1337.6, 1339.1, 1340.6, 1342.1, 1343.7, 1345.1, 1346.6, 1348.3, 1349.9, 1351.6, 1353.2, 1354.6, 1356.2, 1357.9, 1359.5, 1361.1, 1362.6, 1364.1, 1365.7, 1367.1, 1368.8, 1370.6, 1372.1, 1373.7, 1375.3, 1377, 1378.9, 1380.7, 1382.6, 1384.3, 1385.9, 1387.4, 1388.9, 1390.4, 1392.1, 1393.8, 1395.4, 1397, 1398.7, 1400.3, 1401.9, 1403.4, 1405, 1406.5, 1408, 1409.5, 1411.2, 1412.7, 1414.2, 1415.7, 1417.4, 1419, 1420.7, 1422.2, 1423.8, 1425.3, 1426.8, 1428.5, 1429.9, 1431.4, 1433, 1434.6, 1436.2, 1437.9, 1439.4, 1440.9, 1442.5, 1444.1, 1445.5, 1447, 1448.5, 1450, 1451.6, 1453.4, 1455.1, 1456.6, 1458.2, 1459.7, 1461.4, 1462.9, 1464.5, 1466, 1467.6, 1469.2, 1470.9, 1472.5, 1474, 1475.4, 1476.8, 1478.3, 1479.8, 1481.3, 1482.8, 1484.3, 1485.8, 1487.4, 1488.9, 1490.4, 1492, 1493.6, 1495.1, 1496.7, 1498.3, 1499.8, 1501.4, 1502.9, 1504.4, 1505.9, 1507.4, 1508.9, 1510.5, 1512.1, 1513.6, 1515.1, 1516.8, 1518.4, 1520, 1521.5, 1523, 1524.5, 1526, 1527.6, 1529.1, 1530.7, 1532.2, 1533.6, 1535.1, 1536.7, 1538.2, 1539.9, 1541.3, 1542.8, 1544.3, 1545.7, 1547.3, 1548.9, 1550.4, 1551.9, 1553.7, 1555.5, 1557.6, 1561.2, 
211.6, 812.1, 813.7, 815.3, 817, 818.6, 820, 821.6, 823.1, 824.7, 826.3, 827.7, 829.2, 830.8, 832.5, 834, 835.6, 837.1, 838.5, 840, 841.4, 842.9, 844.4, 845.8, 847.3, 848.8, 850.4, 851.9, 853.4, 854.9, 856.4, 858, 859.7, 861.1, 862.7, 864.2, 865.8, 867.5, 869, 870.5, 871.9, 873.4, 874.9, 876.5, 877.9, 879.3, 880.8, 882.2, 883.8, 885.3, 886.7, 888.1, 889.6, 891.1, 892.6, 894.2, 895.6, 897.1, 898.8, 900.4, 901.8, 903.2, 904.6, 906.1, 907.5, 909, 910.5, 911.9, 913.4, 914.8, 916.3, 917.9, 919.3, 920.7, 922.2, 923.9, 925.5, 927, 928.4, 929.8, 931.2, 932.6, 934.2, 935.7, 937.1, 938.7, 940.1, 941.5, 943, 944.4, 945.8, 947.3, 948.8, 950.4, 951.9, 953.3, 954.8, 956.2, 957.8, 959.4, 960.9, 962.4, 963.9, 965.6, 967.4, 968.8, 970.3, 971.8, 973.3, 974.7, 976.2, 977.6, 979, 980.5, 981.9, 983.4, 984.9, 986.3, 987.8, 989.4, 990.9, 992.3, 993.8, 995.2, 996.7, 998.1, 999.6, 1001.2, 1002.7, 1004.1, 1005.6, 1007, 1008.6, 1010.1, 1011.6, 1013, 1014.4, 1015.9, 1017.4, 1018.9, 1020.3, 1021.7, 1023.2, 1024.6, 1026.1, 1027.6, 1029.1, 1030.7, 1032.2, 1033.7, 1035.3, 1036.7, 1038.1, 1039.6, 1041, 1042.4, 1043.9, 1045.3, 1046.6, 1048.1, 1049.7, 1051.2, 1052.7, 1054.1, 1055.5, 1056.9, 1058.4, 1059.9, 1061.3, 1062.8, 1064.2, 1065.6, 1067.1, 1068.6, 1070, 1071.5, 1073, 1074.5, 1076, 1077.4, 1078.8, 1080.2, 1081.6, 1083, 1084.5, 1086, 1087.4, 1088.9, 1090.4, 1092, 1093.6, 1095.2, 1096.7, 1098.1, 1099.6, 1101.1, 1102.6, 1104.1, 1105.7, 1107.2, 1108.6, 1110.1, 1111.6, 1113, 1114.5, 1116.1, 1117.6, 1119.1, 1120.5, 1122, 1123.4, 1125, 1126.5, 1128, 1129.4, 1130.8, 1132.2, 1133.7, 1135.3, 1136.8, 1138.2, 1139.7, 1141.2, 1142.7, 1144.1, 1145.6, 1147, 1148.5, 1150.1, 1151.6, 1153.1, 1154.6, 1156.2, 1158.2, 1161.6, 2011.2, 2012.7, 2014.3, 2015.8, 2017.4, 2018.9, 2020.3, 2021.8, 2023.3, 2025, 2026.5, 2028, 2029.4, 2030.8, 2032.4, 2034.2, 2035.6, 2037.1, 2038.5, 2040, 2041.5, 2043.1, 2044.6, 2046.1, 2047.6, 2049.1, 2050.6, 2052, 2053.5, 2054.9, 2056.4, 2057.9, 2059.4, 2060.8, 2062.2, 2063.6, 2065.1, 2066.6, 2068, 2069.4, 2070.9, 2072.3, 2073.8, 2075.3, 2076.7, 2078.2, 2079.6, 2081, 2082.5, 2084.2, 2085.6, 2087.1, 2088.5, 2089.9, 2091.4, 2092.9, 2094.4, 2095.9, 2097.3, 2098.8, 2100.3, 2101.8, 2103.2, 2104.7, 2106.1, 2107.6, 2109.1, 2110.5, 2111.9, 2113.3, 2114.8, 2116.3, 2117.9, 2119.3, 2120.7, 2122.1, 2123.6, 2125.2, 2126.8, 2128.2, 2129.6, 2131, 2132.5, 2134, 2135.6, 2137, 2138.4, 2139.8, 2141.3, 2142.8, 2144.4, 2145.8, 2147.3, 2148.8, 2150.3, 2151.8, 2153.3, 2154.8, 2156.2, 2157.8, 2159.3, 2160.7, 2162.1, 2163.5, 2164.9, 2166.3, 2167.8, 2169.3, 2170.7, 2172.1, 2173.5, 2175, 2176.5, 2177.9, 2179.4, 2180.9, 2182.4, 2183.9, 2185.4, 2187, 2188.5, 2189.9, 2191.4, 2193.1, 2194.5, 2196, 2197.4, 2198.9, 2200.4, 2201.9, 2203.3, 2204.8, 2206.3, 2207.8, 2209.4, 2210.8, 2212.3, 2213.7, 2215.1, 2216.6, 2218, 2219.4, 2220.8, 2222.3, 2223.8, 2225.3, 2226.8, 2228.2, 2229.6, 2231, 2232.4, 2234.1, 2235.6, 2237, 2238.5, 2239.9, 2241.4, 2242.9, 2244.4, 2245.8, 2247.3, 2248.9, 2250.4, 2251.8, 2253.2, 2254.6, 2256, 2257.4, 2258.9, 2260.4, 2261.8, 2263.3, 2264.8, 2266.2, 2267.7, 2269.1, 2270.5, 2271.9, 2273.3, 2274.8, 2276.3, 2277.8, 2279.3, 2280.7, 2282.1, 2283.6, 2285.1, 2286.6, 2288.2, 2289.6, 2291.2, 2292.8, 2294.3, 2295.8, 2297.2, 2298.6, 2300.1, 2301.7, 2303.3, 2304.9, 2306.3, 2307.8, 2309.4, 2311, 2312.5, 2313.9, 2315.3, 2316.8, 2318.2, 2319.7, 2321.1, 2322.6, 2324.1, 2325.8, 2327.4, 2328.8, 2330.2, 2331.7, 2333.2, 2334.8, 2336.3, 2337.7, 2339.1, 2340.5, 2342, 2343.5, 2345, 2346.5, 2347.9, 2349.4, 2351, 2352.6, 2354.2, 2356.1, 2358.8, 2447.6, 2492.6, 2552.7, 2570.4, 2602.8, 2734.4, 2751.8, 
411.1, 413.6, 415.1, 416.7, 418.2, 419.7, 421.1, 422.6, 424.2, 426, 427.4, 428.9, 430.5, 432, 433.5, 435, 436.5, 437.9, 439.3, 440.8, 442.3, 443.7, 445.1, 446.6, 448.1, 449.6, 451.4, 452.9, 454.3, 455.8, 457.3, 458.9, 460.4, 461.8, 463.4, 464.8, 466.3, 468.1, 469.5, 471, 472.5, 473.9, 475.4, 476.8, 478.1, 479.5, 480.9, 482.5, 483.9, 485.4, 486.9, 488.5, 490, 491.4, 493, 494.5, 495.9, 497.4, 498.9, 500.5, 502, 503.4, 505, 506.5, 508, 509.6, 511.2, 512.7, 514.1, 515.5, 517.1, 518.6, 520.1, 521.6, 523.1, 524.5, 526.1, 527.6, 529, 530.5, 532.1, 533.5, 534.9, 536.3, 537.9, 539.3, 540.7, 542.1, 543.8, 545.3, 546.8, 548.3, 549.8, 551.3, 552.8, 554.2, 555.7, 557.1, 558.5, 560.1, 561.5, 562.9, 564.4, 565.9, 567.4, 568.8, 570.3, 571.7, 573.2, 574.7, 576.2, 577.6, 579, 580.5, 581.9, 583.4, 584.9, 586.3, 587.8, 589.3, 590.7, 592.3, 593.8, 595.2, 596.8, 598.3, 599.8, 601.4, 602.9, 604.3, 605.9, 607.3, 608.7, 610.1, 611.5, 613, 614.4, 615.8, 617.2, 618.7, 620.3, 621.7, 623.2, 624.6, 626, 627.6, 629.1, 630.6, 632, 633.4, 634.8, 636.2, 637.7, 639.1, 640.5, 641.9, 643.4, 644.8, 646.4, 647.8, 649.6, 651.2, 652.6, 654, 655.4, 656.9, 658.4, 659.8, 661.3, 662.7, 664.1, 665.5, 667, 668.5, 669.9, 671.3, 672.7, 674.3, 675.7, 677.1, 678.5, 679.8, 681.3, 682.7, 684.1, 685.5, 687, 688.4, 689.8, 691.3, 692.8, 694.3, 695.8, 697.2, 698.8, 700.3, 701.9, 703.5, 704.9, 706.4, 708, 709.5, 711, 712.5, 713.9, 715.3, 716.9, 718.4, 720.4, 722, 723.4, 724.9, 726.5, 728, 729.5, 731, 732.4, 734, 735.4, 736.8, 738.2, 739.6, 741, 742.5, 744, 745.5, 747, 748.6, 750.1, 751.6, 753.2, 754.9, 757, 759.8, 821.6, 825.2, 835.4, 869.6, 883.4, 899.3, 910, 929.4, 1055.1, 1056.9, 1086.9, 1097.7, 1103.9, 1118.3, 1125.3, 1133.9, 1212.5, 1215.2, 1217.6, 1219.8, 1224, 1227.9, 1232.8, 1237.6, 1242.3, 1247, 1252.5, 1256.1, 1267.5, 1277.4, 1282.5, 1287.6, 1292.1, 1298.1, 1305.8, 1308, 1313.5, 1315.7, 1321.3, 1329.4, 1334.3, 1341.6, 1348.3, 1356.4, 1366.7, 1371.3, 1375.4, 1377.5, 1380.7, 1383.2, 1387.3, 1410.6, 1414.5, 1425.5, 1433, 1451.9, 1454, 1460.1, 1462.6, 1472.7, 1482.1, 1491.7, 1495.8, 1500.2, 1505.7, 1511.6, 1520, 1526.8, 1531.7, 1543.7, 1549, 2840, 2855.3, 2891.5, 2976.2, 3057.3, 3064.4, 3074.6, 3087.9, 3126.4, 3137.3, 3141.6, 3149.5, 3156.1, 
15.1, 34.6, 56.2, 84.5, 100.1, 135, 155.5, 162.2, 165.7, 167.5, 198.6, 218, 222, 336.2, 341.1, 354.2, 418, 430.7, 434.4, 441.1, 444.2, 470.6, 485.9, 496.5, 501.7, 507.7, 518.4, 520.2, 536.2, 544.4, 549.1, 571.2, 577.1, 595.9, 605.7, 612.9, 616.9, 619.5, 621.8, 631.7, 643.2, 646.2, 656.1, 658.3, 673.4, 682.5, 715.6, 725.1, 731.6, 741.8, 2811.6, 2814.1, 2821.5, 2825.4, 2828.1, 2829.9, 2831.6, 2837.4, 2840.3, 2842.6, 2844.9, 2847.1, 2852.8, 2855.6, 2859.6, 2861.5, 2863.6, 2869.7, 2872.6, 2878.7, 2880.6, 2882.5, 2885.8, 2888.8, 2890.7, 2892.7, 2895.7, 2908.8, 2911.3, 2913.6, 2917.7, 2919.7, 2921.9, 2923.9, 2925.9, 2930.7, 2932.6, 2934.5, 2936.8, 2939.9, 2942.9, 2944.9, 2949, 2951.8, 2953.6, 2955.3, 2957.4, 2961, 2963, 2968.6, 2971.1, 2973, 2974.8, 2976.9, 2985.7, 2988.5, 2990.5, 2993.3, 2998.3, 3000.8, 3004.3, 3007.2, 3009.6, 3012.1, 3017.1, 3021.1, 3024.1, 3028.5, 3032, 3034, 3036.4, 3038.2, 3040.6, 3042.3, 3044.6, 3046.7, 3048.8, 3050.4, 3052.6, 3058.7, 3060.9, 3063.2, 3065.8, 3067.9, 3070.8, 3073.6, 3075.9, 3077.9, 3080.6, 3082.7, 3084.4, 3086, 3087.8, 3096.1, 3098.1, 3099.7, 3101.9, 3105.8, 3109.4, 3112.3, 3116.2, 3119.1, 3121.8, 3125.4, 3129.2, 3132, 3135.2, 3137.8, 3139.7, 3141.3, 3142.8, 3145.2, 3910.1, 
814.6, 817.4, 851.3, 854.8, 881.8, 903.6, 944.8, 982.5, 988.2, 1025.3, 1059.5, 1071, 1086, 1089.5, 1100.4, 1139, 1142.7, 1612.3, 1614, 1615.6, 1617, 1618.5, 1619.9, 1621.4, 1622.9, 1624.4, 1625.9, 1627.4, 1628.8, 1630.3, 1631.8, 1633.2, 1634.6, 1636.1, 1637.6, 1639, 1640.5, 1641.9, 1643.4, 1644.8, 1646.2, 1647.7, 1649.2, 1650.7, 1652.1, 1653.5, 1655, 1656.4, 1657.8, 1659.3, 1660.7, 1662.2, 1663.7, 1665.1, 1666.6, 1668, 1669.4, 1670.8, 1672.2, 1673.6, 1675.1, 1676.5, 1677.9, 1679.3, 1680.7, 1682.2, 1683.6, 1685, 1686.4, 1687.8, 1689.2, 1690.6, 1692, 1693.4, 1694.8, 1696.2, 1697.6, 1699, 1700.5, 1701.9, 1703.3, 1704.7, 1706.1, 1707.5, 1708.9, 1710.3, 1711.7, 1713.2, 1714.6, 1716, 1717.4, 1718.7, 1720.1, 1721.5, 1723, 1724.4, 1725.8, 1727.3, 1728.7, 1730.1, 1731.5, 1732.9, 1734.4, 1735.8, 1737.2, 1738.6, 1740.1, 1741.5, 1742.9, 1744.3, 1745.8, 1747.1, 1748.5, 1750, 1751.5, 1752.9, 1754.4, 1755.9, 1757.3, 1758.7, 1760.2, 1761.7, 1763.1, 1764.6, 1766, 1767.4, 1768.8, 1770.2, 1771.6, 1773, 1774.4, 1775.8, 1777.2, 1778.6, 1780, 1781.4, 1782.8, 1784.1, 1785.5, 1786.9, 1788.3, 1789.8, 1791.2, 1792.6, 1794.1, 1795.5, 1797, 1798.4, 1799.8, 1801.3, 1802.7, 1804.1, 1805.5, 1806.9, 1808.3, 1809.8, 1811.2, 1812.7, 1814.1, 1815.6, 1817, 1818.4, 1819.8, 1821.2, 1822.6, 1824, 1825.4, 1826.8, 1828.2, 1829.6, 1831, 1832.4, 1834, 1835.5, 1837, 1838.4, 1839.8, 1841.3, 1842.8, 1844.3, 1845.7, 1847.1, 1848.5, 1849.9, 1851.3, 1852.7, 1854.1, 1855.6, 1857, 1858.4, 1859.8, 1861.2, 1862.7, 1864.3, 1865.8, 1867.2, 1868.6, 1870, 1871.4, 1872.9, 1874.5, 1875.9, 1877.3, 1878.7, 1880.1, 1881.5, 1882.9, 1884.4, 1885.8, 1887.2, 1888.6, 1890, 1891.4, 1892.8, 1894.3, 1895.6, 1897, 1898.4, 1899.9, 1901.4, 1902.9, 1904.3, 1905.7, 1907.1, 1908.5, 1910, 1911.6, 1913.1, 1914.6, 1916, 1917.4, 1918.7, 1920.1, 1921.6, 1923, 1924.4, 1925.8, 1927.2, 1928.5, 1929.9, 1931.2, 1932.6, 1934, 1935.4, 1936.9, 1938.3, 1939.7, 1941.1, 1942.5, 1943.9, 1945.3, 1946.7, 1948.1, 1949.5, 1950.9, 1952.3, 1953.7, 1955.2, 1956.9, 1959.3, 2011.4, 2014.2, 2020.5, 2040.6, 2042.6, 2046.1, 2051.8, 2055.4, 2093.2, 2095.7, 2097.9, 2100.4, 2115.4, 2146.2, 2167.1, 2184.7, 2193.4, 2210.2, 2227.9, 2259.1, 2261.1, 2263.9, 2276.5, 2284.1, 2289.3, 2299.5, 2302, 2335.7, 2338.8, 2411.4, 2413.1, 2414.7, 2416.3, 2418.2, 2419.7, 2421.1, 2422.6, 2424.4, 2426, 2427.5, 2428.9, 2430.4, 2432, 2433.5, 2435, 2436.3, 2437.6, 2439, 2440.4, 2441.8, 2443.4, 2445, 2446.6, 2448.1, 2449.6, 2451.1, 2452.5, 2453.9, 2455.3, 2456.7, 2458.3, 2459.8, 2461.3, 2462.7, 2464.2, 2465.5, 2466.9, 2468.3, 2469.8, 2471.2, 2472.6, 2474, 2475.5, 2477, 2478.4, 2479.9, 2481.4, 2482.9, 2484.5, 2486.1, 2487.6, 2489.2, 2490.7, 2492.3, 2493.9, 2495.4, 2496.9, 2498.4, 2499.8, 2501.2, 2502.6, 2504, 2505.4, 2507.2, 2508.7, 2510.3, 2511.7, 2513.1, 2514.6, 2516.1, 2517.6, 2519.1, 2520.6, 2522.1, 2523.6, 2525.3, 2526.7, 2528.1, 2529.6, 2531, 2532.4, 2534, 2535.5, 2537, 2538.4, 2539.9, 2541.4, 2543, 2544.4, 2545.9, 2547.3, 2548.7, 2550.2, 2551.7, 2553.1, 2554.5, 2555.9, 2557.5, 2559.2, 2560.6, 2562, 2563.4, 2564.9, 2566.4, 2567.9, 2569.3, 2570.8, 2572.2, 2573.7, 2575.2, 2576.9, 2578.3, 2579.7, 2581.1, 2582.6, 2584.1, 2585.7, 2587.2, 2588.6, 2590, 2591.5, 2593, 2594.4, 2595.8, 2597.2, 2598.7, 2600.2, 2601.7, 2603.2, 2604.6, 2606, 2607.5, 2609, 2610.6, 2612, 2613.6, 2615.1, 2616.8, 2618.3, 2619.8, 2621.2, 2622.7, 2624.2, 2625.8, 2627.4, 2629, 2630.5, 2632, 2633.6, 2635.2, 2636.6, 2638.1, 2639.8, 2641.2, 2642.8, 2644.3, 2645.8, 2647.3, 2648.8, 2650.2, 2651.6, 2653, 2654.4, 2655.9, 2657.3, 2658.8, 2660.3, 2661.7, 2663.2, 2664.7, 2666.1, 2667.6, 2669.1, 2670.5, 2672, 2673.5, 2675, 2676.4, 2678, 2679.5, 2681, 2682.4, 2683.8, 2685.3, 2686.8, 2688.2, 2689.8, 2691.2, 2692.8, 2694.3, 2695.8, 2697.2, 2698.7, 2700.1, 2701.6, 2703.2, 2704.7, 2706.2, 2707.7, 2709.2, 2710.6, 2712.1, 2713.6, 2715, 2716.4, 2717.9, 2719.7, 2721.4, 2723, 2724.5, 2726, 2727.4, 2728.9, 2730.4, 2731.8, 2733.2, 2734.7, 2736.2, 2737.6, 2739.1, 2740.7, 2742.3, 2743.8, 2745.3, 2746.8, 2748.2, 2749.6, 2751, 2752.7, 2754.4, 2756.4, 2758.8, 3486.3, 3489.9, 3611.2, 3613.1, 3614.9, 3616.8, 3618.6, 3620.2, 3621.9, 3623.9, 3626, 3627.7, 3629.5, 3631.2, 3633.4, 3635.2, 3637.2, 3638.8, 3640.5, 3642.3, 3643.9, 3645.6, 3647.2, 3648.9, 3651.1, 3652.8, 3654.7, 3656.6, 3658.2, 3659.8, 3661.4, 3663, 3664.5, 3666.2, 3668.1, 3669.8, 3672, 3673.5, 3675.1, 3676.6, 3678.3, 3679.9, 3681.6, 3683.4, 3684.9, 3686.5, 3688.1, 3689.7, 3691.4, 3693.2, 3694.8, 3696.4, 3698.2, 3700.1, 3701.8, 3703.7, 3705.8, 3707.9, 3710, 3711.7, 3713.2, 3714.9, 3716.7, 3718.7, 3720.6, 3725.3, 3727.6, 3729.3, 3732.6, 3734.6, 3736.3, 3738, 3739.5, 3741.3, 3743.1, 3744.9, 3746.8, 3748.5, 3750.1, 3751.8, 3753.6, 3755.4, 3757.1, 3758.7, 3760.4, 3761.9, 3763.5, 3765.1, 3766.7, 3768.5, 3770.1, 3771.8, 3773.6, 3775.5, 3777.2, 3778.9, 3780.7, 3782.5, 3785, 3786.7, 3788.6, 3790.2, 3791.9, 3793.9, 3795.6, 3797.6, 3799.3, 3801, 3802.7, 3804.4, 3806.2, 3807.8, 3809.4, 3811.6, 3813.4, 3815.3, 3816.9, 3818.5, 3820.2, 3821.8, 3823.4, 3825, 3826.7, 3828.5, 3830.1, 3831.8, 3833.6, 3835.4, 3837.1, 3838.7, 3840.2, 3841.7, 3843.3, 3845.4, 3847.2, 3849.1, 3851.1, 3853, 3854.8, 3857.1, 3859.2, 3861.1, 3863, 3864.7, 3866.5, 3868.5, 3870.1, 3871.7, 3873.4, 3875.3, 3877, 3878.9, 3880.6, 3882.2, 3884, 3885.6, 3888.2, 3890.2, 3891.9, 3893.5, 3895.1, 3896.7, 3898.4, 3900.1, 3901.8, 3903.5, 3905.2, 3906.8, 3908.8, 3911.1, 3912.9, 3914.7, 3916.2, 3917.7, 3919.3, 3920.9, 3922.9, 3924.5, 3926.1, 3927.7, 3929.2, 3930.8, 3932.3, 3933.7, 3935.2, 3936.7, 3938.3, 3939.9, 3941.5, 3943.6, 3945.1, 3946.8, 3948.5, 3950, 3951.9, 3953.6, 3955.4, 3957.9, 3961.5, 
3210.9, 3212.9, 3214.5, 3216.2, 3217.8, 3219.6, 3221.1, 3222.9, 3224.3, 3225.8, 3227.3, 3228.7, 3230.1, 3231.8, 3233.4, 3235, 3236.5, 3237.9, 3239.4, 3240.9, 3242.4, 3243.9, 3245.3, 3246.7, 3248.3, 3249.8, 3251.4, 3252.9, 3254.4, 3256, 3257.6, 3259.2, 3260.8, 3262.3, 3263.8, 3265.2, 3266.7, 3268.3, 3269.8, 3271.2, 3272.7, 3274.3, 3275.9, 3277.3, 3278.8, 3280.3, 3281.8, 3283.3, 3285, 3286.6, 3288.1, 3289.7, 3291.2, 3292.6, 3294.1, 3295.5, 3296.9, 3298.4, 3299.8, 3301.3, 3302.8, 3304.2, 3305.7, 3307.2, 3308.7, 3310.3, 3311.8, 3313.4, 3314.9, 3316.4, 3318.1, 3319.6, 3321.2, 3322.6, 3324, 3325.5, 3327, 3328.5, 3329.9, 3331.5, 3333, 3334.6, 3336.1, 3337.5, 3339, 3340.5, 3342.3, 3343.9, 3345.4, 3346.9, 3348.4, 3349.9, 3351.6, 3353.1, 3354.5, 3355.9, 3357.4, 3359, 3360.6, 3362.1, 3363.6, 3365.1, 3366.6, 3368.1, 3369.6, 3371, 3372.4, 3373.8, 3375.2, 3376.8, 3378.2, 3379.7, 3381.2, 3382.7, 3384.2, 3385.7, 3387.2, 3388.7, 3390.1, 3391.5, 3392.9, 3394.4, 3395.9, 3397.3, 3398.8, 3400.3, 3401.9, 3403.4, 3404.8, 3406.2, 3407.6, 3409.1, 3410.5, 3412, 3413.5, 3414.9, 3416.4, 3417.9, 3419.3, 3420.8, 3422.2, 3423.7, 3425.3, 3427, 3428.5, 3430, 3431.6, 3433, 3434.5, 3436, 3437.5, 3438.9, 3440.3, 3441.8, 3443.6, 3445.2, 3446.7, 3448.2, 3449.8, 3451.4, 3453, 3454.5, 3456, 3457.4, 3458.9, 3460.3, 3461.9, 3463.3, 3464.7, 3466.1, 3467.5, 3469.1, 3470.6, 3472, 3473.3, 3474.8, 3476.3, 3477.9, 3479.3, 3480.9, 3482.5, 3484.1, 3485.9, 3487.6, 3489.2, 3490.7, 3492.2, 3493.8, 3495.5, 3497.3, 3498.9, 3500.6, 3502, 3503.5, 3505, 3506.5, 3508, 3509.5, 3511.3, 3513.1, 3514.7, 3516.1, 3517.6, 3519, 3520.5, 3522, 3523.5, 3525, 3526.5, 3528.1, 3529.6, 3531.1, 3532.6, 3534, 3535.5, 3537, 3538.6, 3540.1, 3541.5, 3543, 3544.6, 3546, 3547.5, 3548.9, 3550.5, 3551.9, 3553.4, 3554.9, 3556.7, 3559.2, 
411.8, 3210.7, 3212.4, 3213.9, 3215.7, 3217.3, 3218.8, 3220.3, 3221.7, 3223.2, 3224.7, 3226.3, 3227.7, 3229.1, 3230.5, 3231.9, 3233.4, 3234.9, 3236.3, 3237.7, 3239.2, 3240.7, 3242.3, 3243.7, 3245.2, 3246.6, 3248.1, 3249.5, 3251, 3252.4, 3253.8, 3255.2, 3256.7, 3258.2, 3259.6, 3261.1, 3262.6, 3264.1, 3265.6, 3267.3, 3268.9, 3270.5, 3271.9, 3273.3, 3274.8, 3276.4, 3277.9, 3279.3, 3280.8, 3282.3, 3283.8, 3285.2, 3286.7, 3288.1, 3289.6, 3291.1, 3292.8, 3294.2, 3295.7, 3297.1, 3298.6, 3300.1, 3301.7, 3303.1, 3304.6, 3306.2, 3307.7, 3309.4, 3310.9, 3312.6, 3314, 3315.5, 3316.9, 3318.5, 3320, 3321.4, 3322.8, 3324.3, 3325.9, 3327.4, 3328.9, 3330.4, 3331.8, 3333.3, 3334.8, 3336.3, 3337.8, 3339.2, 3340.7, 3342.1, 3343.7, 3345.2, 3346.7, 3348.2, 3349.7, 3351.3, 3352.7, 3354.4, 3355.8, 3357.4, 3359.1, 3360.9, 3362.5, 3363.9, 3365.4, 3366.9, 3368.6, 3370.1, 3371.7, 3373.3, 3374.8, 3376.3, 3377.8, 3379.3, 3380.8, 3382.2, 3384, 3385.6, 3387, 3388.5, 3389.9, 3391.5, 3393.1, 3394.6, 3396.1, 3397.5, 3399, 3400.6, 3402.4, 3403.9, 3405.4, 3406.9, 3408.6, 3410.1, 3411.7, 3413.2, 3414.8, 3416.3, 3417.9, 3419.6, 3421.1, 3422.6, 3424.2, 3425.7, 3427.2, 3428.7, 3430.1, 3431.6, 3433, 3434.4, 3436.1, 3437.5, 3439, 3440.5, 3442, 3443.5, 3445.2, 3446.7, 3448.2, 3449.8, 3451.4, 3452.9, 3454.3, 3455.7, 3457.2, 3458.8, 3460.4, 3461.8, 3463.3, 3464.8, 3466.4, 3467.9, 3469.4, 3471, 3472.6, 3474, 3475.6, 3477.1, 3478.6, 3480.2, 3481.6, 3483.1, 3484.5, 3486.1, 3487.5, 3489, 3490.5, 3492.1, 3493.6, 3495, 3496.4, 3497.9, 3499.5, 3501.1, 3502.7, 3504.2, 3505.6, 3507.1, 3508.6, 3510.2, 3511.9, 3513.4, 3514.8, 3516.3, 3517.7, 3519.2, 3520.7, 3522.2, 3523.6, 3525.1, 3526.5, 3528, 3529.4, 3530.8, 3532.4, 3534, 3535.7, 3537.3, 3538.8, 3540.4, 3541.9, 3543.5, 3545, 3546.4, 3547.9, 3549.3, 3550.8, 3552.2, 3553.8, 3555.3, 3557.1, 3559.8, 
11.8, 13.4, 14.9, 16.4, 17.9, 19.3, 20.7, 22.1, 23.5, 24.8, 26.3, 27.7, 29.2, 30.6, 32, 33.4, 34.8, 36.2, 37.6, 39, 40.4, 41.7, 43, 44.3, 45.6, 46.9, 48.2, 49.6, 51, 52.4, 53.8, 55.2, 56.6, 58, 59.3, 60.7, 62.1, 63.4, 64.8, 66.2, 67.7, 69.1, 70.4, 71.9, 73.2, 74.6, 76.1, 77.4, 78.8, 80.1, 81.4, 82.8, 84.2, 85.7, 87.1, 88.5, 89.9, 91.3, 92.7, 94.1, 95.5, 96.9, 98.3, 99.7, 101.2, 102.5, 103.9, 105.2, 106.6, 108, 109.3, 110.7, 112.1, 113.4, 114.8, 116.2, 117.6, 119, 120.3, 121.6, 123, 124.3, 125.7, 127, 128.3, 129.7, 131.1, 132.4, 133.7, 135.1, 136.5, 137.9, 139.3, 140.7, 142.1, 143.4, 144.7, 146.1, 147.5, 148.9, 150.3, 151.7, 153, 154.3, 155.7, 157.1, 158.5, 159.9, 161.3, 162.7, 164.1, 165.7, 167.3, 168.8, 170.2, 171.7, 173.1, 174.5, 175.9, 177.3, 178.7, 180.1, 181.5, 183, 184.4, 185.8, 187.1, 188.5, 189.8, 191.2, 192.6, 193.9, 195.2, 196.6, 198, 199.4, 200.9, 202.3, 203.7, 205.1, 206.4, 207.8, 209.2, 210.6, 211.9, 213.3, 214.6, 216, 217.3, 218.7, 220, 221.3, 222.7, 224, 225.4, 226.8, 228.1, 229.5, 230.9, 232.2, 233.6, 235.1, 236.5, 237.9, 239.2, 240.5, 241.8, 243.2, 244.6, 245.9, 247.2, 248.6, 250, 251.4, 252.8, 254.2, 255.6, 257, 258.4, 259.8, 261.2, 262.6, 264, 265.4, 266.8, 268.1, 269.5, 270.9, 272.2, 273.5, 274.9, 276.3, 277.7, 279.2, 280.6, 282, 283.3, 284.7, 286, 287.4, 288.9, 290.3, 291.6, 292.9, 294.3, 295.6, 297, 298.4, 299.8, 301.2, 302.5, 303.8, 305.2, 306.6, 308, 309.4, 310.8, 312.1, 313.5, 314.8, 316.2, 317.7, 319.1, 320.5, 321.8, 323.2, 324.5, 326, 327.4, 328.7, 330, 331.3, 332.7, 334.1, 335.5, 336.8, 338.2, 339.6, 341, 342.4, 343.8, 345.1, 346.5, 347.9, 349.2, 350.6, 352.1, 353.6, 355.2, 357, 359.7, 859.8, 975.7, 1046.6, 1612.4, 1624.7, 1639.7, 1644.4, 1666.8, 1670.1, 1700.6, 1715.6, 1722.8, 1725.3, 1741.2, 1744.7, 1748.1, 1764, 1771, 1778.4, 1795.8, 1797.8, 1801.4, 1821.8, 1847.7, 1850.4, 1873.3, 1893.1, 1921.3, 1940.2, 1943.7, 1947.1, 2011.9, 2026.6, 2029.9, 2033.9, 2040.7, 2048.1, 2051.4, 2057.3, 2060.4, 2064.2, 2066.5, 2069.8, 2084.6, 2088.7, 2093.2, 2100.9, 2109.1, 2117.2, 2119.1, 2124.6, 2128.7, 2131.4, 2135.6, 2143.4, 2159.9, 2163.8, 2166.6, 2169.4, 2183.7, 2193.3, 2202.6, 2205.6, 2208.8, 2213.3, 2219.9, 2224.3, 2234.5, 2242.3, 2246.3, 2261, 2263, 2266.6, 2285.5, 2287.5, 2292.3, 2296.1, 2298.8, 2301.9, 2315.7, 2319.2, 2322.7, 2326.3, 2329.7, 2339.6, 2344.1, 2347.3, 2351.1, 2352.9, 2355.8, 2824.5, 2843.5, 2850.1, 2870.4, 2956, 2960, 3055.4, 3099.2, 3117.7, 3136.9, 3153, 3155.4, 3157.9, 3161.6, 3611.6, 3624.5, 3630.4, 3644.8, 3648.5, 3655.1, 3658, 3661.3, 3668.9, 3707.8, 3732.1, 3736.5, 3744.8, 3754.6, 3774.6, 3777.9, 3786.1, 3789.9, 3848.3, 3850.7, 3861.8, 3886.6, 3890.9, 3898.7, 3903.8, 3906.4, 3910.9, 3913.6, 3919.1, 3922.7, 3925.5, 3929.1, 3935.4, 3938.5, 3941.1, 3952.8, 3955.5, 
422.8, 425.8, 438.9, 458.6, 504.1, 526.4, 534.2, 543, 550.4, 554, 566.7, 568.6, 584.9, 616.3, 677.3, 685.6, 694.1, 742.4, 2412, 2414.1, 2416.2, 2418.1, 2420.1, 2422.2, 2423.8, 2425.5, 2427.2, 2428.8, 2430.6, 2432.2, 2433.9, 2435.7, 2438.7, 2442, 2443.7, 2445.5, 2447.5, 2449.1, 2450.8, 2452.5, 2454.3, 2456.2, 2458.2, 2460.1, 2462, 2463.8, 2465.8, 2467.7, 2469.3, 2471, 2472.8, 2474.4, 2476, 2477.7, 2479.4, 2481.1, 2482.8, 2484.4, 2486, 2487.5, 2489.1, 2491.1, 2493.4, 2495.2, 2496.8, 2498.5, 2500.7, 2502.5, 2504.5, 2506.2, 2507.8, 2510.2, 2512.3, 2514, 2515.7, 2517.6, 2519.1, 2520.8, 2522.5, 2524.3, 2526.2, 2527.8, 2529.3, 2531, 2533, 2534.8, 2536.5, 2538.4, 2540.2, 2542, 2544, 2545.7, 2547.4, 2549, 2550.7, 2552.4, 2554.4, 2556.5, 2558.4, 2560.1, 2561.8, 2563.8, 2565.5, 2567.2, 2568.9, 2570.8, 2572.7, 2574.4, 2576.1, 2577.8, 2579.5, 2581.2, 2582.7, 2584.6, 2586.5, 2588.2, 2590.2, 2591.9, 2593.6, 2595.2, 2596.8, 2598.4, 2600, 2601.6, 2603.6, 2605.9, 2607.6, 2609.4, 2611.3, 2613, 2614.6, 2616.2, 2617.9, 2619.5, 2621.6, 2623.3, 2625, 2626.6, 2628.2, 2629.8, 2631.6, 2633.4, 2635.4, 2637, 2638.6, 2640.4, 2642.1, 2643.9, 2645.8, 2647.5, 2649.1, 2651, 2652.7, 2654.3, 2655.9, 2657.6, 2659.1, 2661.2, 2662.8, 2664.4, 2666.1, 2667.7, 2669.4, 2671, 2672.5, 2674.1, 2675.7, 2677.3, 2678.8, 2680.5, 2682.3, 2684, 2685.7, 2687.4, 2689, 2690.7, 2692.3, 2694.2, 2696.4, 2698.2, 2700, 2701.8, 2703.7, 2705.3, 2706.9, 2708.7, 2710.4, 2712.1, 2713.8, 2716.5, 2718.5, 2720.2, 2721.7, 2723.4, 2725.1, 2727.3, 2729.1, 2730.7, 2732.4, 2734.2, 2736.1, 2737.8, 2739.3, 2740.9, 2742.7, 2744.5, 2746.5, 2748.2, 2750.1, 2751.8, 2753.4, 2755.4, 2757.7, 2761.3, 3213.5, 3227.4, 3230.1, 3234.1, 3236.7, 3252.3, 3254.6, 3257.1, 3262.9, 3267.4, 3287.1, 3300.6, 3303.6, 3306.4, 3310.7, 3312.6, 3315, 3317.1, 3320.4, 3332.7, 3336.6, 3338.8, 3341.5, 3346.5, 3351.3, 3353.4, 3356.4, 3359.6, 3362.3, 3365.2, 3367.4, 3383.5, 3387.4, 3392, 3396.4, 3398.7, 3407.8, 3412, 3415.4, 3430.7, 3439.5, 3444.6, 3455.1, 3457.8, 3472.1, 3474.5, 3477.6, 3480.1, 3482.3, 3484.8, 3492.4, 3505.1, 3507.7, 3509.8, 3512.1, 3515.8, 3522, 3531.6, 3534.4, 3537.4, 3633.2, 3651, 3667.2, 3710.7, 3723.3, 3725.1, 3812.8, 3835.2, 3838.8, 3844.8, 3883.6, 3897.3, 3900.7, 3911.5, 
39.8, 75.5, 166.1, 185, 209.2, 1212.4, 1378.7, 1445.9, 1547.1, 1612.3, 1614.7, 1618.7, 1623.6, 1626.5, 1628.1, 1630.7, 1634.4, 1636.3, 1638.4, 1643.5, 1649.6, 1652.1, 1654.1, 1658.1, 1660.7, 1666.7, 1677.5, 1680.7, 1684.5, 1686.9, 1689.3, 1694.6, 1700.1, 1702.4, 1704.4, 1707.2, 1709.9, 1711.7, 1714.1, 1716.3, 1719.1, 1727.8, 1729.8, 1732.6, 1738.8, 1740.9, 1746.6, 1754.4, 1761.2, 1764.6, 1768, 1778.7, 1781.3, 1783.3, 1785.5, 1793.9, 1796.2, 1804.7, 1808, 1812.2, 1819.9, 1826.9, 1829, 1830.8, 1833.6, 1835.9, 1838.1, 1840.4, 1846.6, 1851.1, 1854.6, 1856.6, 1859.1, 1862.7, 1866, 1869.3, 1872.8, 1875.1, 1878.1, 1880.9, 1885.6, 1888.6, 1891.4, 1894.9, 1897.6, 1900.7, 1903.4, 1906.6, 1911.9, 1920.8, 1926.5, 1928.8, 1930.7, 1933.1, 1935.3, 1937.9, 1940.7, 2811.4, 2813.5, 2815.2, 2817, 2818.8, 2820.4, 2822, 2823.7, 2826.2, 2827.8, 2829.7, 2831.7, 2833.6, 2835.2, 2836.9, 2838.8, 2840.3, 2842, 2843.8, 2845.4, 2847, 2848.5, 2850.9, 2852.4, 2854.1, 2855.9, 2857.4, 2859.1, 2860.7, 2862.5, 2864.4, 2866.1, 2867.7, 2869.4, 2871.3, 2872.9, 2874.5, 2876.2, 2877.8, 2879.4, 2881.2, 2882.8, 2884.5, 2886, 2888.1, 2889.8, 2891.9, 2893.6, 2895.6, 2897.2, 2899.1, 2900.7, 2902.2, 2903.6, 2905, 2906.7, 2908.2, 2909.7, 2911.5, 2913.1, 2914.9, 2916.4, 2918, 2919.6, 2921.2, 2922.8, 2924.6, 2926.2, 2927.7, 2929.4, 2931, 2932.6, 2934.4, 2935.9, 2937.8, 2939.6, 2941.3, 2943, 2944.6, 2946.2, 2947.8, 2949.6, 2951.2, 2952.9, 2954.6, 2956.5, 2958.2, 2960.1, 2961.7, 2963.3, 2965, 2966.6, 2968.3, 2970, 2971.7, 2973.4, 2976.4, 2978.1, 2979.7, 2981.2, 2983.1, 2985.1, 2986.8, 2988.3, 2989.9, 2991.7, 2993.8, 2995.5, 2997.1, 2998.8, 3000.4, 3002.4, 3004.1, 3005.9, 3007.4, 3008.9, 3010.6, 3012.1, 3013.7, 3015.3, 3017, 3018.8, 3020.6, 3022.2, 3024, 3025.7, 3027.5, 3029.1, 3030.6, 3033, 3034.6, 3036.3, 3037.8, 3039.3, 3040.9, 3042.7, 3044.3, 3046.2, 3047.8, 3049.4, 3050.9, 3053.7, 3055.5, 3058, 3059.7, 3061.8, 3063.4, 3068.6, 3070.4, 3072.6, 3074.8, 3076.4, 3078.6, 3080.2, 3081.8, 3083.6, 3088.9, 3090.6, 3092.1, 3093.8, 3095.5, 3097.2, 3098.7, 3100.4, 3103.6, 3105.3, 3106.9, 3108.6, 3110.3, 3112, 3113.6, 3115.2, 3117.2, 3119.1, 3120.8, 3122.3, 3123.9, 3125.6, 3127.8, 3129.7, 3131.4, 3133.3, 3135.1, 3137.7, 3139.5, 3143.3, 3145.3, 3146.9, 3148.6, 3150.4, 3152, 3154.2, 3158.5, 3610.9, 3612.7, 3614.4, 3616.1, 3617.7, 3619.3, 3620.8, 3622.3, 3623.8, 3625.5, 3627.1, 3628.6, 3630.1, 3631.6, 3633.2, 3634.7, 3636.1, 3637.7, 3639.2, 3640.7, 3642.3, 3643.8, 3645.2, 3646.8, 3648.3, 3649.8, 3651.5, 3652.9, 3654.4, 3655.9, 3657.3, 3659, 3660.5, 3661.9, 3663.4, 3665, 3666.5, 3668, 3669.5, 3670.9, 3672.5, 3674.5, 3676.2, 3677.7, 3679.3, 3680.8, 3682.4, 3684, 3685.6, 3687.2, 3688.8, 3690.4, 3691.9, 3693.4, 3694.8, 3696.3, 3697.8, 3699.3, 3700.8, 3702.3, 3703.8, 3705.2, 3706.7, 3708.3, 3710, 3711.4, 3712.9, 3714.4, 3715.9, 3717.4, 3718.9, 3720.3, 3721.8, 3723.2, 3724.7, 3726.3, 3727.7, 3729.2, 3730.6, 3732.1, 3733.5, 3735, 3736.5, 3738, 3739.5, 3741, 3742.6, 3744, 3745.4, 3746.9, 3748.3, 3749.9, 3751.7, 3753.2, 3754.6, 3756, 3757.5, 3759, 3760.5, 3762.1, 3763.6, 3765.2, 3766.7, 3768.3, 3769.9, 3771.4, 3772.8, 3774.4, 3775.9, 3777.3, 3778.8, 3780.2, 3781.6, 3783, 3784.6, 3786.1, 3787.5, 3789, 3790.6, 3792.1, 3793.6, 3795.1, 3796.5, 3798, 3799.5, 3801, 3802.6, 3804, 3805.5, 3807, 3808.4, 3809.9, 3811.3, 3812.8, 3814.3, 3815.9, 3817.6, 3819.3, 3820.8, 3822.2, 3823.6, 3825.2, 3827.1, 3828.5, 3830, 3831.5, 3833, 3834.6, 3836.1, 3837.6, 3839.2, 3840.7, 3842.2, 3843.9, 3845.3, 3846.8, 3848.3, 3849.8, 3851.3, 3852.7, 3854.1, 3855.6, 3856.9, 3858.3, 3859.8, 3861.2, 3862.6, 3864.1, 3865.5, 3866.9, 3868.3, 3869.8, 3871.2, 3872.7, 3874.1, 3875.5, 3876.9, 3878.3, 3879.7, 3881.4, 3882.9, 3884.5, 3885.9, 3887.4, 3888.9, 3890.3, 3891.8, 3893.3, 3895, 3896.5, 3897.9, 3899.4, 3901, 3902.5, 3903.9, 3905.3, 3906.7, 3908.2, 3909.9, 3911.5, 3913, 3914.5, 3916, 3917.7, 3919.3, 3921, 3922.4, 3923.8, 3925.3, 3926.8, 3928.3, 3929.8, 3931.4, 3932.9, 3934.6, 3936.2, 3937.8, 3939.4, 3940.9, 3942.4, 3943.9, 3945.4, 3946.8, 3948.4, 3950, 3951.5, 3953, 3954.5, 3956.2, 3958.2, 3961.1, 

